Optimally Summarizing Data by Small Fact Sets for Concise Answers to Voice Queries

Our goal is to find combinations of facts that optimally summarize data sets. We consider this problem in the context of voice query interfaces for simple, exploratory data analysis. Here, the system answers voice queries with a short summary of relevant data. Finding optimal voice data summaries is computationally expensive. Prior work in this domain has exploited sampling and incremental processing. Instead, we rely on a pre-processing stage generating summaries of data subsets in a batch operation. This step reduces run time overheads by orders of magnitude. We present multiple algorithms for the pre-processing stage, realizing different tradeoffs between optimality and data processing overheads. We analyze our algorithms formally and compare them experimentally with prior methods for generating voice data summaries. We report on multiple user studies with a prototype system implementing our approach. Furthermore, we report on insights gained from a public deployment of our system on the Google Assistant Platform.

==> plots/ConnorStudies/summary.tsv <==
UserID	VocalMedTime	VisualMedTime	VocalEval	VisualEval	VocalQ1	VocalQ2	VocalQ3	VisualQ1	VisualQ2	VisualQ3	VocalAvgTime	VisualAvgTime
1	17.04	34.85	8	6	53.45	13.47	17.04	34.85	28.88	37.59	27.9866666666667	33.7733333333333
2	12.45	36.5	6	5	13.21	12.45	10.71	36.5	76.24	24.85	12.1233333333333	45.8633333333333
3	28.31	29.39	6	4	63.59	12.78	28.31	29.39	73.35	22.21	34.8933333333333	41.65
4	25.25	23.18	3	7	25.25	56.73	14.3	23.18	28.28	18.13	32.0933333333333	23.1966666666667
5	10.28	26.22	8	7	10.28	25.5	7.21	42.52	26.22	24.56	14.33	31.1
6	17.7	41.3	8	9	17.7	16.47	20.3	43.11	41.3	9.83	18.1566666666667	31.4133333333333
7	14.71	29.98	5	8	14.71	9.18	146.97	29.98	26.97	58.42	56.9533333333333	38.4566666666667
8	35.18	19.2	5	7	59.3	35.18	28.5	42.32	19.2	11.45	40.9933333333333	24.3233333333333
9	8.3	25.6	5	7	12.73	8.03	8.3	25.6	22.61	38.87	9.68666666666667	29.0266666666667
10	18.13	18.93	5	8	24.7	8.61	18.13	29.08	18.93	17.53	17.1466666666667	21.8466666666667

==> plots/acsuserstudy/acsOptEstimatesA.csv <==
20.0000000000000000	adult	Brooklyn
17.0000000000000000	adult	Manhattan
23.0000000000000000	adult	Queens
17.5000000000000000	adult	Staten Island
17.0000000000000000	adult	the Bronx

==> plots/acsuserstudy/acsOptEstimatesE.csv <==
80.0000000000000000	old	Brooklyn
80.0000000000000000	old	Manhattan
76.5000000000000000	old	Queens
76.0000000000000000	old	Staten Island
79.5000000000000000	old	the Bronx

==> plots/acsuserstudy/acsOptEstimatesY.csv <==
11.5000000000000000	young	Brooklyn
3.0000000000000000	young	Manhattan
12.5000000000000000	young	Queens
4.0000000000000000	young	Staten Island
4.0000000000000000	young	the Bronx


==> plots/acsuserstudy/acsRandEstimatesA.csv <==
35.0000000000000000	adult	Brooklyn
30.5000000000000000	adult	Manhattan
35.0000000000000000	adult	Queens
35.0000000000000000	adult	Staten Island
35.0000000000000000	adult	the Bronx

==> plots/acsuserstudy/acsRandEstimatesE.csv <==
35.0000000000000000	old	Brooklyn
35.0000000000000000	old	Manhattan
35.0000000000000000	old	Queens
35.0000000000000000	old	Staten Island
35.0000000000000000	old	the Bronx

==> plots/acsuserstudy/acsRandEstimatesY.csv <==
35.0000000000000000	young	Brooklyn
30.0000000000000000	young	Manhattan
35.0000000000000000	young	Queens
35.0000000000000000	young	Staten Island
35.0000000000000000	young	the Bronx


==> plots/acsuserstudy/acsValuesA.csv <==
15.25838729738044575098	adult	Brooklyn
12.1351807258148916	adult	Manhattan
14.49683852391369947414	adult	Queens
11.3857481421820710	adult	Staten Island
29.4056628375324005	adult	the Bronx

==> plots/acsuserstudy/acsValuesE.csv <==
83.54546983234090615098	old	Brooklyn
74.7489776568935529	old	Manhattan
68.16038890225976643793	old	Queens
52.2827975583080141	old	Staten Island
109.9252234746443524	old	the Bronx


==> plots/acsuserstudy/acsValuesY.csv <==
6.67173597437725606231	young	Brooklyn
3.464200703460062949773571	young	Manhattan
7.72812813593077453793	young	Queens
4.41117906915801837895	young	Staten Island
13.41213002747621998947	young	the Bronx


==> plots/acsuserstudy/optimalerror.csv <==
10	127
20	41
30	34
40	14
50	18
60	18
70	31
80	9
90	6
100	1
110	1


==> plots/acsuserstudy/randomerror.csv <==
10	37
20	52
30	77
40	35
50	33
60	13
70	20
80	26
90	4
100	0
110	2

